Towards Consistent Video Editing with Text-to-Image Diffusion Models

Existing works have advanced Text-to-Image (TTI) diffusion models for video editing in a one-shot learning manner. Despite their low requirements of data and computation, these methods might produce results of unsatisfied consistency with text prompt as well as temporal sequence, limiting their applications in the real world. In this paper, we propose to address the above issues with a novel EI$^2$ model towards \textbf{E}nhancing v\textbf{I}deo \textbf{E}diting cons\textbf{I}stency of TTI-based frameworks. Specifically, we analyze and find that the inconsistent problem is caused by newly added modules into TTI models for learning temporal information. These modules lead to covariate shift in the feature space, which harms the editing capability. Thus, we design EI$^2$ to tackle the above drawbacks with two classical modules: Shift-restricted Temporal Attention Module (STAM) and Fine-coarse Frame Attention Module (FFAM). First, through theoretical analysis, we demonstrate that covariate shift is highly related to Layer Normalization, thus STAM employs a \textit{Instance Centering} layer replacing it to preserve the distribution of temporal features. In addition, {STAM} employs an attention layer with normalized mapping to transform temporal features while constraining the variance shift. As the second part, we incorporate {STAM} with a novel {FFAM}, which efficiently leverages fine-coarse spatial information of overall frames to further enhance temporal consistency. Extensive experiments demonstrate the superiority of the proposed EI$^2$ model for text-driven video editing.

==> trash.txt <==
\subsection{Denoising Diffusion Probabilistic Models (DDPM)}
Denoising Diffusion Probabilistic Models (DDPM) \cite{thermodynamics, ddpm} is a type of probabilistic generative model that consists of a forward process that gradually transforms data into $z\sim N(0,I)$ and a reverse process that is the opposite trajectory. Following notation in \cite{ddpm}, the forward process of diffusion is defined as follows:
\begin{equation}
  \begin{aligned}
    \label{forward diffusion}
    q(x_t|x_{t-1})&:=N(x_t;\sqrt{1-\beta_t}x_{t-1}, \beta_tI),\\
    x_t&=\sqrt{\bar{\alpha}_t}x_0 + \sqrt{1 - \bar{\alpha}_t}\epsilon_t,
  \end{aligned}
\end{equation}
where $z_t\sim N(0,I)$, $\beta_t$ is a user-defined noise schedule, and $\bar{\alpha}_t:=\prod_{i=1}^{t}(1-\beta_i)$. Using Eq. \ref{forward diffusion}, we can obtain the posterior $q(x_{t-1}|x_t,x_0)=N(x_{t-1};\frac{1}{\sqrt{\bar{\alpha}_t}}(x_t-\frac{\beta_t}{\sqrt{1-\bar{\alpha}_t}}\epsilon_t),\frac{1-\bar{\alpha}_{t-1}}{1-\bar{\alpha}_{t}}\beta_t)$.

For sampling data from noise, we need to define a reverse process that gradually transforms noise into data for sampling. Since $q(x_{t-1}|x_t)$ is intractable, \cite{ddpm} approximates this term to the transition network $p_\theta(x_{t-1}|x_t)$, which is defined in a Gaussian form as below.
\begin{equation}
    \begin{aligned}
    \label{reverse diffusion}
    p_\theta(x_{t-1}|x_t)&:=N(x_{t-1};\mu_\theta(x_t,t), \Sigma_\theta(x_t,t)), \\   
    \mu_\theta(x_t,t)&=\frac{1}{\sqrt{\bar{\alpha}_t}}(x_t-\frac{\beta_t}{\sqrt{1-\bar{\alpha}_t}}\epsilon_\theta(x_t,t)),
    \end{aligned}
\end{equation}
where $\Sigma_\theta(x_t,t)$ can be a fixed value \cite{ddpm} or trainable parameters \cite{iddpm}. On the contrary, DDIM \cite{ddim} proposes to set $\Sigma_\theta(x_t,t)$ to 0 for a subset of the reverse diffusion process, which enables a deterministic and fast sampling. In this paper, we choose not to train and use a fixed value $\Sigma(x_t,t)$, same as \cite{ddim}. According to \cite{ddim}, $\epsilon_\theta(x_t,t)$, can be trained by minimizing $\mathop{\mathbb{E}}_{t,x_0,\epsilon}[||\epsilon-\epsilon_\theta(x_t,t)||^2]$.

We can sample the data by applying the fixed $\Sigma(x_t,t)$ and the estimated $\epsilon_\theta(x_t,t)$ into Equation 2. For editing, only the editing target needs to be changed and the other parts should not be affected, which can be benefited by opting for the sampling method with reduced stochasticity. Therefore, for image and video editing, deterministic sampling is preferred over stochastic sampling in the existing literature. We also apply the deterministic sampling scheme following \cite{ddim}.

